A 3/2-approximation algorithm for the Student-Project Allocation problem

The Student-Project Allocation problem with lecturer preferences over Students (SPA-S) comprises three sets of agents, namely students, projects and lecturers, where students have preferences over projects and lecturers have preferences over students. In this scenario we seek a stable matching, that is, an assignment of students to projects such that there is no student and lecturer who have an incentive to deviate from their assignee/s. We study SPA-ST, the extension of SPA-S in which the preference lists of students and lecturers need not be strictly ordered, and may contain ties. In this scenario, stable matchings may be of different sizes, and it is known that MAX SPA-ST, the problem of finding a maximum stable matching in SPA-ST, is NP-hard. We present a linear-time 3/2-approximation algorithm for MAX SPA-ST and an Integer Programming (IP) model to solve MAX SPA-ST optimally. We compare the approximation algorithm with the IP model experimentally using randomly-generated data. We find that the performance of the approximation algorithm easily surpassed the 3/2 bound, constructing a stable matching within 92% of optimal in all cases, with the percentage being far higher for many instances.

==> tables/collected_results.txt <==
Results collected at: 2020-03-03 16:38


# stats for all instance types of PREF1
PREF1_numStudents 300       
PREF1_numProjects 250       
PREF1_numLecturers 120       
PREF1_numInstances 10000     
PREF1_approx_NumTimeout 0         
PREF1_max_NumTimeout 0         
PREF1_min_NumTimeout 0         
PREF1_Av_approx_duration_total_ms 74.3
PREF1_median_approx_duration_total_ms 69.0
PREF1_5Per_approx_duration_total_ms 53.0
PREF1_95Per_approx_duration_total_ms 113.0
PREF1_Av_max_duration_total_ms 105.1
PREF1_median_max_duration_total_ms 103.0
PREF1_5Per_max_duration_total_ms 95.0
PREF1_95Per_max_duration_total_ms 123.0
PREF1_Av_min_duration_total_ms 107.5
PREF1_median_min_duration_total_ms 106.0
PREF1_5Per_min_duration_total_ms 96.0
PREF1_95Per_min_duration_total_ms 126.0
PREF1_Av_approx_size 215.0
PREF1_median_approx_size 215.0
PREF1_5Per_approx_size 205.0
PREF1_95Per_approx_size 225.0
PREF1_Av_max_size 215.0
PREF1_median_max_size 215.0
PREF1_5Per_max_size 205.0
PREF1_95Per_max_size 225.0
PREF1_Av_min_size 215.0
PREF1_median_min_size 215.0
PREF1_5Per_min_size 205.0
PREF1_95Per_min_size 225.0
PREF1_Av_approx_size_moredp 215.00810000
PREF1_Av_max_size_moredp 215.00810000
PREF1_Av_min_size_moredp 215.00810000
PREF1_approx_opt 100.0
PREF1_approx_2pc 100.0
PREF1_approx_min_ratio 1.0000

# stats for all instance types of PREF10
PREF10_numStudents 300       
PREF10_numProjects 250       
PREF10_numLecturers 120       
PREF10_numInstances 10000     
PREF10_approx_NumTimeout 0         
PREF10_max_NumTimeout 0         
PREF10_min_NumTimeout 0         
PREF10_Av_approx_duration_total_ms 104.3
PREF10_median_approx_duration_total_ms 92.0
PREF10_5Per_approx_duration_total_ms 60.0
PREF10_95Per_approx_duration_total_ms 185.0
PREF10_Av_max_duration_total_ms 931.0
PREF10_median_max_duration_total_ms 904.0
PREF10_5Per_max_duration_total_ms 793.0
PREF10_95Per_max_duration_total_ms 1117.0
PREF10_Av_min_duration_total_ms 1239.4
PREF10_median_min_duration_total_ms 968.0
PREF10_5Per_min_duration_total_ms 793.0
PREF10_95Per_min_duration_total_ms 2389.0
PREF10_Av_approx_size 299.8
PREF10_median_approx_size 300.0
PREF10_5Per_approx_size 299.0
PREF10_95Per_approx_size 300.0
PREF10_Av_max_size 300.0
PREF10_median_max_size 300.0
PREF10_5Per_max_size 300.0
PREF10_95Per_max_size 300.0
PREF10_Av_min_size 297.4
PREF10_median_min_size 297.0
PREF10_5Per_min_size 295.0
PREF10_95Per_min_size 299.0
PREF10_Av_approx_size_moredp 299.84300000
PREF10_Av_max_size_moredp 299.97960000
PREF10_Av_min_size_moredp 297.35790000
PREF10_approx_opt 87.3
PREF10_approx_2pc 100.0
PREF10_approx_min_ratio 0.9900

# stats for all instance types of PREF2
PREF2_numStudents 300       
PREF2_numProjects 250       
PREF2_numLecturers 120       
PREF2_numInstances 10000     
PREF2_approx_NumTimeout 0         
PREF2_max_NumTimeout 0         
PREF2_min_NumTimeout 0         
PREF2_Av_approx_duration_total_ms 67.5
PREF2_median_approx_duration_total_ms 64.0
PREF2_5Per_approx_duration_total_ms 53.0
PREF2_95Per_approx_duration_total_ms 94.0
PREF2_Av_max_duration_total_ms 128.7
PREF2_median_max_duration_total_ms 127.0
PREF2_5Per_max_duration_total_ms 117.0
PREF2_95Per_max_duration_total_ms 148.0
PREF2_Av_min_duration_total_ms 133.8
PREF2_median_min_duration_total_ms 131.0
PREF2_5Per_min_duration_total_ms 119.0
PREF2_95Per_min_duration_total_ms 157.0
PREF2_Av_approx_size 262.1
PREF2_median_approx_size 262.0
PREF2_5Per_approx_size 254.0
PREF2_95Per_approx_size 270.0
PREF2_Av_max_size 264.1
PREF2_median_max_size 264.0
PREF2_5Per_max_size 256.0
PREF2_95Per_max_size 272.0
PREF2_Av_min_size 249.1
PREF2_median_min_size 249.0
PREF2_5Per_min_size 241.0
PREF2_95Per_min_size 257.0
PREF2_Av_approx_size_moredp 262.14630000
PREF2_Av_max_size_moredp 264.10450000
PREF2_Av_min_size_moredp 249.10970000
PREF2_approx_opt 12.3
PREF2_approx_2pc 99.0
PREF2_approx_min_ratio 0.9699

# stats for all instance types of PREF3
PREF3_numStudents 300       
PREF3_numProjects 250       
PREF3_numLecturers 120       
PREF3_numInstances 10000     
PREF3_approx_NumTimeout 0         
PREF3_max_NumTimeout 0         
PREF3_min_NumTimeout 0         
PREF3_Av_approx_duration_total_ms 68.1
PREF3_median_approx_duration_total_ms 65.0
PREF3_5Per_approx_duration_total_ms 53.0
PREF3_95Per_approx_duration_total_ms 95.0
PREF3_Av_max_duration_total_ms 174.0
PREF3_median_max_duration_total_ms 171.0
PREF3_5Per_max_duration_total_ms 155.0
PREF3_95Per_max_duration_total_ms 203.0
PREF3_Av_min_duration_total_ms 181.4
PREF3_median_min_duration_total_ms 178.0
PREF3_5Per_min_duration_total_ms 158.0
PREF3_95Per_min_duration_total_ms 217.0
PREF3_Av_approx_size 280.9
PREF3_median_approx_size 281.0
PREF3_5Per_approx_size 274.0
PREF3_95Per_approx_size 287.0
PREF3_Av_max_size 284.7
PREF3_median_max_size 285.0
PREF3_5Per_max_size 278.0
PREF3_95Per_max_size 291.0
PREF3_Av_min_size 266.4
PREF3_median_min_size 267.0
PREF3_5Per_min_size 260.0
PREF3_95Per_min_size 273.0
PREF3_Av_approx_size_moredp 280.87030000
PREF3_Av_max_size_moredp 284.65330000
PREF3_Av_min_size_moredp 266.44410000
PREF3_approx_opt 1.2
PREF3_approx_2pc 84.0
PREF3_approx_min_ratio 0.9617

# stats for all instance types of PREF4
PREF4_numStudents 300       
PREF4_numProjects 250       
PREF4_numLecturers 120       
PREF4_numInstances 10000     
PREF4_approx_NumTimeout 0         
PREF4_max_NumTimeout 0         
PREF4_min_NumTimeout 0         
PREF4_Av_approx_duration_total_ms 69.1
PREF4_median_approx_duration_total_ms 65.0
PREF4_5Per_approx_duration_total_ms 54.0
PREF4_95Per_approx_duration_total_ms 98.0
PREF4_Av_max_duration_total_ms 242.6
PREF4_median_max_duration_total_ms 235.0
PREF4_5Per_max_duration_total_ms 207.0
PREF4_95Per_max_duration_total_ms 302.0
PREF4_Av_min_duration_total_ms 249.7
PREF4_median_min_duration_total_ms 241.0
PREF4_5Per_min_duration_total_ms 211.0
PREF4_95Per_min_duration_total_ms 314.0
PREF4_Av_approx_size 290.0
PREF4_median_approx_size 290.0
PREF4_5Per_approx_size 285.0
PREF4_95Per_approx_size 295.0
PREF4_Av_max_size 293.9
PREF4_median_max_size 294.0
PREF4_5Per_max_size 289.0
PREF4_95Per_max_size 298.0
PREF4_Av_min_size 277.0
PREF4_median_min_size 277.0
PREF4_5Per_min_size 271.0
PREF4_95Per_min_size 283.0
PREF4_Av_approx_size_moredp 289.98260000
PREF4_Av_max_size_moredp 293.91270000
PREF4_Av_min_size_moredp 277.04630000
PREF4_approx_opt 1.0
PREF4_approx_2pc 82.8
PREF4_approx_min_ratio 0.9623

# stats for all instance types of PREF5
PREF5_numStudents 300       
PREF5_numProjects 250       
PREF5_numLecturers 120       
PREF5_numInstances 10000     
PREF5_approx_NumTimeout 0         
PREF5_max_NumTimeout 0         
PREF5_min_NumTimeout 0         
PREF5_Av_approx_duration_total_ms 68.3
PREF5_median_approx_duration_total_ms 64.0
PREF5_5Per_approx_duration_total_ms 54.0
PREF5_95Per_approx_duration_total_ms 94.0
PREF5_Av_max_duration_total_ms 340.3
PREF5_median_max_duration_total_ms 313.0
PREF5_5Per_max_duration_total_ms 274.0
PREF5_95Per_max_duration_total_ms 484.0
PREF5_Av_min_duration_total_ms 346.7
PREF5_median_min_duration_total_ms 328.0
PREF5_5Per_min_duration_total_ms 280.0
PREF5_95Per_min_duration_total_ms 477.0
PREF5_Av_approx_size 294.8
PREF5_median_approx_size 295.0
PREF5_5Per_approx_size 291.0
PREF5_95Per_approx_size 298.0
PREF5_Av_max_size 297.7
PREF5_median_max_size 298.0
PREF5_5Per_max_size 295.0
PREF5_95Per_max_size 300.0
PREF5_Av_min_size 283.9
PREF5_median_min_size 284.0
PREF5_5Per_min_size 279.0
PREF5_95Per_min_size 289.0
PREF5_Av_approx_size_moredp 294.79670000
PREF5_Av_max_size_moredp 297.71580000
PREF5_Av_min_size_moredp 283.93370000
PREF5_approx_opt 4.2
PREF5_approx_2pc 95.1
PREF5_approx_min_ratio 0.9661

# stats for all instance types of PREF6
PREF6_numStudents 300       
PREF6_numProjects 250       
PREF6_numLecturers 120       
PREF6_numInstances 10000     
PREF6_approx_NumTimeout 0         
PREF6_max_NumTimeout 0         
PREF6_min_NumTimeout 0         
PREF6_Av_approx_duration_total_ms 66.1
PREF6_median_approx_duration_total_ms 63.0
PREF6_5Per_approx_duration_total_ms 54.0
PREF6_95Per_approx_duration_total_ms 89.0
PREF6_Av_max_duration_total_ms 440.6
PREF6_median_max_duration_total_ms 400.0
PREF6_5Per_max_duration_total_ms 351.0
PREF6_95Per_max_duration_total_ms 656.0
PREF6_Av_min_duration_total_ms 472.4
PREF6_median_min_duration_total_ms 434.0
PREF6_5Per_min_duration_total_ms 361.0
PREF6_95Per_min_duration_total_ms 712.0
PREF6_Av_approx_size 297.3
PREF6_median_approx_size 298.0
PREF6_5Per_approx_size 294.0
PREF6_95Per_approx_size 300.0
PREF6_Av_max_size 299.1
PREF6_median_max_size 299.0
PREF6_5Per_max_size 297.0
PREF6_95Per_max_size 300.0
PREF6_Av_min_size 288.7
PREF6_median_min_size 289.0
PREF6_5Per_min_size 284.0
PREF6_95Per_min_size 293.0
PREF6_Av_approx_size_moredp 297.34250000
PREF6_Av_max_size_moredp 299.12950000
PREF6_Av_min_size_moredp 288.74920000
PREF6_approx_opt 15.7
PREF6_approx_2pc 99.5
PREF6_approx_min_ratio 0.9732

# stats for all instance types of PREF7
PREF7_numStudents 300       
PREF7_numProjects 250       
PREF7_numLecturers 120       
PREF7_numInstances 10000     
PREF7_approx_NumTimeout 0         
PREF7_max_NumTimeout 0         
PREF7_min_NumTimeout 0         
PREF7_Av_approx_duration_total_ms 64.5
PREF7_median_approx_duration_total_ms 62.0
PREF7_5Per_approx_duration_total_ms 54.0
PREF7_95Per_approx_duration_total_ms 82.0
PREF7_Av_max_duration_total_ms 550.9
PREF7_median_max_duration_total_ms 511.0
PREF7_5Per_max_duration_total_ms 445.0
PREF7_95Per_max_duration_total_ms 768.0
PREF7_Av_min_duration_total_ms 638.3
PREF7_median_min_duration_total_ms 568.0
PREF7_5Per_min_duration_total_ms 459.0
PREF7_95Per_min_duration_total_ms 1017.0
PREF7_Av_approx_size 298.7
PREF7_median_approx_size 299.0
PREF7_5Per_approx_size 296.0
PREF7_95Per_approx_size 300.0
PREF7_Av_max_size 299.7
PREF7_median_max_size 300.0
PREF7_5Per_max_size 299.0
PREF7_95Per_max_size 300.0
PREF7_Av_min_size 292.1
PREF7_median_min_size 292.0
PREF7_5Per_min_size 288.0
PREF7_95Per_min_size 296.0
PREF7_Av_approx_size_moredp 298.66170000
PREF7_Av_max_size_moredp 299.67630000
PREF7_Av_min_size_moredp 292.07340000
PREF7_approx_opt 36.2
PREF7_approx_2pc 100.0
PREF7_approx_min_ratio 0.9767

# stats for all instance types of PREF8
PREF8_numStudents 300       
PREF8_numProjects 250       
PREF8_numLecturers 120       
PREF8_numInstances 10000     
PREF8_approx_NumTimeout 0         
PREF8_max_NumTimeout 0         
PREF8_min_NumTimeout 0         
PREF8_Av_approx_duration_total_ms 64.1
PREF8_median_approx_duration_total_ms 62.0
PREF8_5Per_approx_duration_total_ms 55.0
PREF8_95Per_approx_duration_total_ms 80.0
PREF8_Av_max_duration_total_ms 660.3
PREF8_median_max_duration_total_ms 628.0
PREF8_5Per_max_duration_total_ms 548.0
PREF8_95Per_max_duration_total_ms 849.0
PREF8_Av_min_duration_total_ms 811.9
PREF8_median_min_duration_total_ms 695.0
PREF8_5Per_min_duration_total_ms 562.0
PREF8_95Per_min_duration_total_ms 1362.1
PREF8_Av_approx_size 299.3
PREF8_median_approx_size 300.0
PREF8_5Per_approx_size 298.0
PREF8_95Per_approx_size 300.0
PREF8_Av_max_size 299.9
PREF8_median_max_size 300.0
PREF8_5Per_max_size 299.0
PREF8_95Per_max_size 300.0
PREF8_Av_min_size 294.4
PREF8_median_min_size 295.0
PREF8_5Per_min_size 291.0
PREF8_95Per_min_size 297.0
PREF8_Av_approx_size_moredp 299.32630000
PREF8_Av_max_size_moredp 299.86970000
PREF8_Av_min_size_moredp 294.43850000
PREF8_approx_opt 58.2
PREF8_approx_2pc 100.0
PREF8_approx_min_ratio 0.9833

# stats for all instance types of PREF9
PREF9_numStudents 300       
PREF9_numProjects 250       
PREF9_numLecturers 120       
PREF9_numInstances 10000     
PREF9_approx_NumTimeout 0         
PREF9_max_NumTimeout 0         
PREF9_min_NumTimeout 0         
PREF9_Av_approx_duration_total_ms 63.4
PREF9_median_approx_duration_total_ms 61.0
PREF9_5Per_approx_duration_total_ms 55.0
PREF9_95Per_approx_duration_total_ms 78.0
PREF9_Av_max_duration_total_ms 789.1
PREF9_median_max_duration_total_ms 761.0
PREF9_5Per_max_duration_total_ms 668.0
PREF9_95Per_max_duration_total_ms 973.0
PREF9_Av_min_duration_total_ms 1032.2
PREF9_median_min_duration_total_ms 836.0
PREF9_5Per_min_duration_total_ms 675.0
PREF9_95Per_min_duration_total_ms 1847.0
PREF9_Av_approx_size 299.7
PREF9_median_approx_size 300.0
PREF9_5Per_approx_size 299.0
PREF9_95Per_approx_size 300.0
PREF9_Av_max_size 299.9
PREF9_median_max_size 300.0
PREF9_5Per_max_size 299.0
PREF9_95Per_max_size 300.0
PREF9_Av_min_size 296.1
PREF9_median_min_size 296.0
PREF9_5Per_min_size 293.0
PREF9_95Per_min_size 299.0
PREF9_Av_approx_size_moredp 299.66270000
PREF9_Av_max_size_moredp 299.94730000
PREF9_Av_min_size_moredp 296.12310000
PREF9_approx_opt 75.5
PREF9_approx_2pc 100.0
PREF9_approx_min_ratio 0.9866

# stats for all instance types of SCAL1
SCAL1_numStudents 10000     
SCAL1_numProjects 6000      
SCAL1_numLecturers 4000      
SCAL1_numInstances 10        
SCAL1_approx_NumTimeout 0         
SCAL1_max_NumTimeout 0         
SCAL1_min_NumTimeout 0         
SCAL1_Av_approx_duration_total_ms 1393.8
SCAL1_median_approx_duration_total_ms 1471.0
SCAL1_5Per_approx_duration_total_ms 1072.8
SCAL1_95Per_approx_duration_total_ms 1573.4
SCAL1_Av_max_duration_total_ms 227764.3
SCAL1_median_max_duration_total_ms 230888.5
SCAL1_5Per_max_duration_total_ms 112794.6
SCAL1_95Per_max_duration_total_ms 333141.4
SCAL1_Av_min_duration_total_ms 127980.3
SCAL1_median_min_duration_total_ms 122347.5
SCAL1_5Per_min_duration_total_ms 65339.9
SCAL1_95Per_min_duration_total_ms 185015.0
SCAL1_Av_approx_size 9619.6
SCAL1_median_approx_size 9622.5
SCAL1_5Per_approx_size 9577.1
SCAL1_95Per_approx_size 9651.0
SCAL1_Av_max_size 9803.5
SCAL1_median_max_size 9806.5
SCAL1_5Per_max_size 9773.9
SCAL1_95Per_max_size 9832.4
SCAL1_Av_min_size 9140.3
SCAL1_median_min_size 9140.0
SCAL1_5Per_min_size 9116.9
SCAL1_95Per_min_size 9162.2
SCAL1_Av_approx_size_moredp 9619.60000000
SCAL1_Av_max_size_moredp 9803.50000000
SCAL1_Av_min_size_moredp 9140.30000000
SCAL1_approx_opt 0.0
SCAL1_approx_2pc 90.0
SCAL1_approx_min_ratio 0.9797

# stats for all instance types of SCAL2
SCAL2_numStudents 20000     
SCAL2_numProjects 12000     
SCAL2_numLecturers 8000      
SCAL2_numInstances 10        
SCAL2_approx_NumTimeout 0         
SCAL2_max_NumTimeout 1         
SCAL2_min_NumTimeout 0         
SCAL2_Av_approx_duration_total_ms 5356.7
SCAL2_median_approx_duration_total_ms 5282.5
SCAL2_5Per_approx_duration_total_ms 4393.1
SCAL2_95Per_approx_duration_total_ms 6278.7
SCAL2_Av_max_duration_total_ms 1166441.0
SCAL2_median_max_duration_total_ms 1001539.5
SCAL2_5Per_max_duration_total_ms 641976.4
SCAL2_95Per_max_duration_total_ms 1763718.3
SCAL2_Av_min_duration_total_ms 353272.3
SCAL2_median_min_duration_total_ms 283030.5
SCAL2_5Per_min_duration_total_ms 187790.3
SCAL2_95Per_min_duration_total_ms 611533.9
SCAL2_Av_approx_size 19240.0
SCAL2_median_approx_size 19234.0
SCAL2_5Per_approx_size 19205.2
SCAL2_95Per_approx_size 19275.1
SCAL2_Av_max_size 19617.1
SCAL2_median_max_size 19604.0
SCAL2_5Per_max_size 19592.0
SCAL2_95Per_max_size 19654.4
SCAL2_Av_min_size 18286.5
SCAL2_median_min_size 18288.5
SCAL2_5Per_min_size 18246.6
SCAL2_95Per_min_size 18320.2
SCAL2_Av_approx_size_moredp 19240.00000000
SCAL2_Av_max_size_moredp 19617.11111111
SCAL2_Av_min_size_moredp 18286.50000000
SCAL2_approx_opt 0.0
SCAL2_approx_2pc 66.7
SCAL2_approx_min_ratio 0.9792

# stats for all instance types of SCAL3
SCAL3_numStudents 30000     
SCAL3_numProjects 18000     
SCAL3_numLecturers 12000     
SCAL3_numInstances 10        
SCAL3_approx_NumTimeout 0         
SCAL3_max_NumTimeout 10        
SCAL3_min_NumTimeout 0         
SCAL3_Av_approx_duration_total_ms 13095.3
SCAL3_median_approx_duration_total_ms 13166.0
SCAL3_5Per_approx_duration_total_ms 12284.9
SCAL3_95Per_approx_duration_total_ms 13740.0
SCAL3_Av_max_duration_total_ms 1800000.0
SCAL3_median_max_duration_total_ms 1800000.0
SCAL3_5Per_max_duration_total_ms 1800000.0
SCAL3_95Per_max_duration_total_ms 1800000.0
SCAL3_Av_min_duration_total_ms 785421.2
SCAL3_median_min_duration_total_ms 776665.0
SCAL3_5Per_min_duration_total_ms 597273.2
SCAL3_95Per_min_duration_total_ms 1037288.3
SCAL3_Av_approx_size 28836.0
SCAL3_median_approx_size 28832.0
SCAL3_5Per_approx_size 28794.6
SCAL3_95Per_approx_size 28894.1
SCAL3_Av_max_size -1.0
SCAL3_median_max_size -1.0
SCAL3_5Per_max_size -1.0
SCAL3_95Per_max_size -1.0
SCAL3_Av_min_size 27414.4
SCAL3_median_min_size 27410.0
SCAL3_5Per_min_size 27391.9
SCAL3_95Per_min_size 27454.1
SCAL3_Av_approx_size_moredp 28836.00000000
SCAL3_Av_max_size_moredp -1.00000000
SCAL3_Av_min_size_moredp 27414.40000000
SCAL3_approx_opt -1.0
SCAL3_approx_2pc -1.0
SCAL3_approx_min_ratio 1.0000

# stats for all instance types of SCAL4
SCAL4_numStudents 40000     
SCAL4_numProjects 24000     
SCAL4_numLecturers 16000     
SCAL4_numInstances 10        
SCAL4_approx_NumTimeout 0         
SCAL4_max_NumTimeout 10        
SCAL4_min_NumTimeout 3         
SCAL4_Av_approx_duration_total_ms 18883.5
SCAL4_median_approx_duration_total_ms 18847.5
SCAL4_5Per_approx_duration_total_ms 17806.5
SCAL4_95Per_approx_duration_total_ms 19865.2
SCAL4_Av_max_duration_total_ms 1800000.0
SCAL4_median_max_duration_total_ms 1800000.0
SCAL4_5Per_max_duration_total_ms 1800000.0
SCAL4_95Per_max_duration_total_ms 1800000.0
SCAL4_Av_min_duration_total_ms 1283453.5
SCAL4_median_min_duration_total_ms 1188006.0
SCAL4_5Per_min_duration_total_ms 819937.9
SCAL4_95Per_min_duration_total_ms 1800000.0
SCAL4_Av_approx_size 38463.6
SCAL4_median_approx_size 38458.5
SCAL4_5Per_approx_size 38411.3
SCAL4_95Per_approx_size 38517.8
SCAL4_Av_max_size -1.0
SCAL4_median_max_size -1.0
SCAL4_5Per_max_size -1.0
SCAL4_95Per_max_size -1.0
SCAL4_Av_min_size 36576.7
SCAL4_median_min_size 36554.0
SCAL4_5Per_min_size 36524.2
SCAL4_95Per_min_size 36632.3
SCAL4_Av_approx_size_moredp 38463.60000000
SCAL4_Av_max_size_moredp -1.00000000
SCAL4_Av_min_size_moredp 36576.71428571
SCAL4_approx_opt -1.0
SCAL4_approx_2pc -1.0
SCAL4_approx_min_ratio 1.0000

# stats for all instance types of SCAL5
SCAL5_numStudents 50000     
SCAL5_numProjects 30000     
SCAL5_numLecturers 20000     
SCAL5_numInstances 10        
SCAL5_approx_NumTimeout 0         
SCAL5_max_NumTimeout 10        
SCAL5_min_NumTimeout 3         
SCAL5_Av_approx_duration_total_ms 20993.0
SCAL5_median_approx_duration_total_ms 21494.5
SCAL5_5Per_approx_duration_total_ms 17428.1
SCAL5_95Per_approx_duration_total_ms 22696.5
SCAL5_Av_max_duration_total_ms 1800000.0
SCAL5_median_max_duration_total_ms 1800000.0
SCAL5_5Per_max_duration_total_ms 1800000.0
SCAL5_95Per_max_duration_total_ms 1800000.0
SCAL5_Av_min_duration_total_ms 1455410.1
SCAL5_median_min_duration_total_ms 1527919.0
SCAL5_5Per_min_duration_total_ms 968035.7
SCAL5_95Per_min_duration_total_ms 1800000.0
SCAL5_Av_approx_size 48074.2
SCAL5_median_approx_size 48104.5
SCAL5_5Per_approx_size 47980.7
SCAL5_95Per_approx_size 48130.4
SCAL5_Av_max_size -1.0
SCAL5_median_max_size -1.0
SCAL5_5Per_max_size -1.0
SCAL5_95Per_max_size -1.0
SCAL5_Av_min_size 45694.3
SCAL5_median_min_size 45692.0
SCAL5_5Per_min_size 45616.7
SCAL5_95Per_min_size 45781.6
SCAL5_Av_approx_size_moredp 48074.20000000
SCAL5_Av_max_size_moredp -1.00000000
SCAL5_Av_min_size_moredp 45694.28571429
SCAL5_approx_opt -1.0
SCAL5_approx_2pc -1.0
SCAL5_approx_min_ratio 1.0000

# stats for all instance types of SCALP1
SCALP1_numStudents 500       
SCALP1_numProjects 300       
SCALP1_numLecturers 200       
SCALP1_numInstances 10        
SCALP1_approx_NumTimeout 0         
SCALP1_max_NumTimeout 1         
SCALP1_min_NumTimeout 10        
SCALP1_Av_approx_duration_total_ms 193.3
SCALP1_median_approx_duration_total_ms 158.0
SCALP1_5Per_approx_duration_total_ms 133.4
SCALP1_95Per_approx_duration_total_ms 315.6
SCALP1_Av_max_duration_total_ms 264818.6
SCALP1_median_max_duration_total_ms 73908.0
SCALP1_5Per_max_duration_total_ms 37422.6
SCALP1_95Per_max_duration_total_ms 1090590.3
SCALP1_Av_min_duration_total_ms 1800000.0
SCALP1_median_min_duration_total_ms 1800000.0
SCALP1_5Per_min_duration_total_ms 1800000.0
SCALP1_95Per_min_duration_total_ms 1800000.0
SCALP1_Av_approx_size 500.0
SCALP1_median_approx_size 500.0
SCALP1_5Per_approx_size 500.0
SCALP1_95Per_approx_size 500.0
SCALP1_Av_max_size 500.0
SCALP1_median_max_size 500.0
SCALP1_5Per_max_size 500.0
SCALP1_95Per_max_size 500.0
SCALP1_Av_min_size -1.0
SCALP1_median_min_size -1.0
SCALP1_5Per_min_size -1.0
SCALP1_95Per_min_size -1.0
SCALP1_Av_approx_size_moredp 500.00000000
SCALP1_Av_max_size_moredp 500.00000000
SCALP1_Av_min_size_moredp -1.00000000
SCALP1_approx_opt 100.0
SCALP1_approx_2pc 100.0
SCALP1_approx_min_ratio 1.0000

# stats for all instance types of SCALP2
SCALP2_numStudents 500       
SCALP2_numProjects 300       
SCALP2_numLecturers 200       
SCALP2_numInstances 10        
SCALP2_approx_NumTimeout 0         
SCALP2_max_NumTimeout 0         
SCALP2_min_NumTimeout 9         
SCALP2_Av_approx_duration_total_ms 189.4
SCALP2_median_approx_duration_total_ms 191.0
SCALP2_5Per_approx_duration_total_ms 148.6
SCALP2_95Per_approx_duration_total_ms 226.0
SCALP2_Av_max_duration_total_ms 631225.2
SCALP2_median_max_duration_total_ms 596766.5
SCALP2_5Per_max_duration_total_ms 269256.6
SCALP2_95Per_max_duration_total_ms 1153235.9
SCALP2_Av_min_duration_total_ms 1762884.4
SCALP2_median_min_duration_total_ms 1800000.0
SCALP2_5Per_min_duration_total_ms 1595864.2
SCALP2_95Per_min_duration_total_ms 1800000.0
SCALP2_Av_approx_size 500.0
SCALP2_median_approx_size 500.0
SCALP2_5Per_approx_size 500.0
SCALP2_95Per_approx_size 500.0
SCALP2_Av_max_size 500.0
SCALP2_median_max_size 500.0
SCALP2_5Per_max_size 500.0
SCALP2_95Per_max_size 500.0
SCALP2_Av_min_size 500.0
SCALP2_median_min_size 500.0
SCALP2_5Per_min_size 500.0
SCALP2_95Per_min_size 500.0
SCALP2_Av_approx_size_moredp 500.00000000
SCALP2_Av_max_size_moredp 500.00000000
SCALP2_Av_min_size_moredp 500.00000000
SCALP2_approx_opt 100.0
SCALP2_approx_2pc 100.0
SCALP2_approx_min_ratio 1.0000

# stats for all instance types of SCALP3
SCALP3_numStudents 500       
SCALP3_numProjects 300       
SCALP3_numLecturers 200       
SCALP3_numInstances 10        
SCALP3_approx_NumTimeout 0         
SCALP3_max_NumTimeout 7         
SCALP3_min_NumTimeout 10        
SCALP3_Av_approx_duration_total_ms 196.6
SCALP3_median_approx_duration_total_ms 184.5
SCALP3_5Per_approx_duration_total_ms 153.7
SCALP3_95Per_approx_duration_total_ms 244.0
SCALP3_Av_max_duration_total_ms 1524675.3
SCALP3_median_max_duration_total_ms 1800000.0
SCALP3_5Per_max_duration_total_ms 757883.2
SCALP3_95Per_max_duration_total_ms 1800000.0
SCALP3_Av_min_duration_total_ms 1800000.0
SCALP3_median_min_duration_total_ms 1800000.0
SCALP3_5Per_min_duration_total_ms 1800000.0
SCALP3_95Per_min_duration_total_ms 1800000.0
SCALP3_Av_approx_size 500.0
SCALP3_median_approx_size 500.0
SCALP3_5Per_approx_size 500.0
SCALP3_95Per_approx_size 500.0
SCALP3_Av_max_size 500.0
SCALP3_median_max_size 500.0
SCALP3_5Per_max_size 500.0
SCALP3_95Per_max_size 500.0
SCALP3_Av_min_size -1.0
SCALP3_median_min_size -1.0
SCALP3_5Per_min_size -1.0
SCALP3_95Per_min_size -1.0
SCALP3_Av_approx_size_moredp 500.00000000
SCALP3_Av_max_size_moredp 500.00000000
SCALP3_Av_min_size_moredp -1.00000000
SCALP3_approx_opt 100.0
SCALP3_approx_2pc 100.0
SCALP3_approx_min_ratio 1.0000

# stats for all instance types of SCALP4
SCALP4_numStudents 500       
SCALP4_numProjects 300       
SCALP4_numLecturers 200       
SCALP4_numInstances 10        
SCALP4_approx_NumTimeout 0         
SCALP4_max_NumTimeout 9         
SCALP4_min_NumTimeout 10        
SCALP4_Av_approx_duration_total_ms 248.5
SCALP4_median_approx_duration_total_ms 243.0
SCALP4_5Per_approx_duration_total_ms 175.2
SCALP4_95Per_approx_duration_total_ms 349.2
SCALP4_Av_max_duration_total_ms 1779420.1
SCALP4_median_max_duration_total_ms 1800000.0
SCALP4_5Per_max_duration_total_ms 1686810.6
SCALP4_95Per_max_duration_total_ms 1800000.0
SCALP4_Av_min_duration_total_ms 1800000.0
SCALP4_median_min_duration_total_ms 1800000.0
SCALP4_5Per_min_duration_total_ms 1800000.0
SCALP4_95Per_min_duration_total_ms 1800000.0
SCALP4_Av_approx_size 500.0
SCALP4_median_approx_size 500.0
SCALP4_5Per_approx_size 500.0
SCALP4_95Per_approx_size 500.0
SCALP4_Av_max_size 500.0
SCALP4_median_max_size 500.0
SCALP4_5Per_max_size 500.0
SCALP4_95Per_max_size 500.0
SCALP4_Av_min_size -1.0
SCALP4_median_min_size -1.0
SCALP4_5Per_min_size -1.0
SCALP4_95Per_min_size -1.0
SCALP4_Av_approx_size_moredp 500.00000000
SCALP4_Av_max_size_moredp 500.00000000
SCALP4_Av_min_size_moredp -1.00000000
SCALP4_approx_opt 100.0
SCALP4_approx_2pc 100.0
SCALP4_approx_min_ratio 1.0000

# stats for all instance types of SCALP5
SCALP5_numStudents 500       
SCALP5_numProjects 300       
SCALP5_numLecturers 200       
SCALP5_numInstances 10        
SCALP5_approx_NumTimeout 0         
SCALP5_max_NumTimeout 10        
SCALP5_min_NumTimeout 10        
SCALP5_Av_approx_duration_total_ms 283.7
SCALP5_median_approx_duration_total_ms 274.0
SCALP5_5Per_approx_duration_total_ms 234.8
SCALP5_95Per_approx_duration_total_ms 356.1
SCALP5_Av_max_duration_total_ms 1800000.0
SCALP5_median_max_duration_total_ms 1800000.0
SCALP5_5Per_max_duration_total_ms 1800000.0
SCALP5_95Per_max_duration_total_ms 1800000.0
SCALP5_Av_min_duration_total_ms 1800000.0
SCALP5_median_min_duration_total_ms 1800000.0
SCALP5_5Per_min_duration_total_ms 1800000.0
SCALP5_95Per_min_duration_total_ms 1800000.0
SCALP5_Av_approx_size 500.0
SCALP5_median_approx_size 500.0
SCALP5_5Per_approx_size 500.0
SCALP5_95Per_approx_size 500.0
SCALP5_Av_max_size -1.0
SCALP5_median_max_size -1.0
SCALP5_5Per_max_size -1.0
SCALP5_95Per_max_size -1.0
SCALP5_Av_min_size -1.0
SCALP5_median_min_size -1.0
SCALP5_5Per_min_size -1.0
SCALP5_95Per_min_size -1.0
SCALP5_Av_approx_size_moredp 500.00000000
SCALP5_Av_max_size_moredp -1.00000000
SCALP5_Av_min_size_moredp -1.00000000
SCALP5_approx_opt -1.0
SCALP5_approx_2pc -1.0
SCALP5_approx_min_ratio 1.0000

# stats for all instance types of SCALP6
SCALP6_numStudents 500       
SCALP6_numProjects 300       
SCALP6_numLecturers 200       
SCALP6_numInstances 10        
SCALP6_approx_NumTimeout 0         
SCALP6_max_NumTimeout 10        
SCALP6_min_NumTimeout 10        
SCALP6_Av_approx_duration_total_ms 288.4
SCALP6_median_approx_duration_total_ms 273.0
SCALP6_5Per_approx_duration_total_ms 244.4
SCALP6_95Per_approx_duration_total_ms 361.3
SCALP6_Av_max_duration_total_ms 1800000.0
SCALP6_median_max_duration_total_ms 1800000.0
SCALP6_5Per_max_duration_total_ms 1800000.0
SCALP6_95Per_max_duration_total_ms 1800000.0
SCALP6_Av_min_duration_total_ms 1800000.0
SCALP6_median_min_duration_total_ms 1800000.0
SCALP6_5Per_min_duration_total_ms 1800000.0
SCALP6_95Per_min_duration_total_ms 1800000.0
SCALP6_Av_approx_size 500.0
SCALP6_median_approx_size 500.0
SCALP6_5Per_approx_size 500.0
SCALP6_95Per_approx_size 500.0
SCALP6_Av_max_size -1.0
SCALP6_median_max_size -1.0
SCALP6_5Per_max_size -1.0
SCALP6_95Per_max_size -1.0
SCALP6_Av_min_size -1.0
SCALP6_median_min_size -1.0
SCALP6_5Per_min_size -1.0
SCALP6_95Per_min_size -1.0
SCALP6_Av_approx_size_moredp 500.00000000
SCALP6_Av_max_size_moredp -1.00000000
SCALP6_Av_min_size_moredp -1.00000000
SCALP6_approx_opt -1.0
SCALP6_approx_2pc -1.0
SCALP6_approx_min_ratio 1.0000

# stats for all instance types of SIZE1
SIZE1_numStudents 100       
SIZE1_numProjects 60        
SIZE1_numLecturers 40        
SIZE1_numInstances 10000     
SIZE1_approx_NumTimeout 0         
SIZE1_max_NumTimeout 0         
SIZE1_min_NumTimeout 0         
SIZE1_Av_approx_duration_total_ms 43.3
SIZE1_median_approx_duration_total_ms 42.0
SIZE1_5Per_approx_duration_total_ms 39.0
SIZE1_95Per_approx_duration_total_ms 52.0
SIZE1_Av_max_duration_total_ms 137.8
SIZE1_median_max_duration_total_ms 132.0
SIZE1_5Per_max_duration_total_ms 117.0
SIZE1_95Per_max_duration_total_ms 175.0
SIZE1_Av_min_duration_total_ms 147.6
SIZE1_median_min_duration_total_ms 138.0
SIZE1_5Per_min_duration_total_ms 119.0
SIZE1_95Per_min_duration_total_ms 213.0
SIZE1_Av_approx_size 96.4
SIZE1_median_approx_size 97.0
SIZE1_5Per_approx_size 93.0
SIZE1_95Per_approx_size 99.0
SIZE1_Av_max_size 97.8
SIZE1_median_max_size 98.0
SIZE1_5Per_max_size 95.0
SIZE1_95Per_max_size 100.0
SIZE1_Av_min_size 92.0
SIZE1_median_min_size 92.0
SIZE1_5Per_min_size 89.0
SIZE1_95Per_min_size 95.0
SIZE1_Av_approx_size_moredp 96.38960000
SIZE1_Av_max_size_moredp 97.77220000
SIZE1_Av_min_size_moredp 91.97560000
SIZE1_approx_opt 17.8
SIZE1_approx_2pc 62.7
SIZE1_approx_min_ratio 0.9286

# stats for all instance types of SIZE10
SIZE10_numStudents 1000      
SIZE10_numProjects 600       
SIZE10_numLecturers 400       
SIZE10_numInstances 10000     
SIZE10_approx_NumTimeout 0         
SIZE10_max_NumTimeout 0         
SIZE10_min_NumTimeout 0         
SIZE10_Av_approx_duration_total_ms 86.6
SIZE10_median_approx_duration_total_ms 84.0
SIZE10_5Per_approx_duration_total_ms 75.0
SIZE10_95Per_approx_duration_total_ms 107.0
SIZE10_Av_max_duration_total_ms 1651.0
SIZE10_median_max_duration_total_ms 1233.0
SIZE10_5Per_max_duration_total_ms 807.0
SIZE10_95Per_max_duration_total_ms 3554.0
SIZE10_Av_min_duration_total_ms 2281.2
SIZE10_median_min_duration_total_ms 1381.0
SIZE10_5Per_min_duration_total_ms 841.0
SIZE10_95Per_min_duration_total_ms 7386.3
SIZE10_Av_approx_size 961.7
SIZE10_median_approx_size 962.0
SIZE10_5Per_approx_size 952.0
SIZE10_95Per_approx_size 971.0
SIZE10_Av_max_size 979.7
SIZE10_median_max_size 980.0
SIZE10_5Per_max_size 970.0
SIZE10_95Per_max_size 988.0
SIZE10_Av_min_size 914.7
SIZE10_median_min_size 915.0
SIZE10_5Per_min_size 904.0
SIZE10_95Per_min_size 925.0
SIZE10_Av_approx_size_moredp 961.68510000
SIZE10_Av_max_size_moredp 979.74200000
SIZE10_Av_min_size_moredp 914.73990000
SIZE10_approx_opt 0.0
SIZE10_approx_2pc 68.0
SIZE10_approx_min_ratio 0.9701

# stats for all instance types of SIZE2
SIZE2_numStudents 200       
SIZE2_numProjects 120       
SIZE2_numLecturers 80        
SIZE2_numInstances 10000     
SIZE2_approx_NumTimeout 0         
SIZE2_max_NumTimeout 0         
SIZE2_min_NumTimeout 0         
SIZE2_Av_approx_duration_total_ms 51.2
SIZE2_median_approx_duration_total_ms 50.0
SIZE2_5Per_approx_duration_total_ms 47.0
SIZE2_95Per_approx_duration_total_ms 59.0
SIZE2_Av_max_duration_total_ms 210.6
SIZE2_median_max_duration_total_ms 192.0
SIZE2_5Per_max_duration_total_ms 164.0
SIZE2_95Per_max_duration_total_ms 313.0
SIZE2_Av_min_duration_total_ms 230.6
SIZE2_median_min_duration_total_ms 206.0
SIZE2_5Per_min_duration_total_ms 167.0
SIZE2_95Per_min_duration_total_ms 374.0
SIZE2_Av_approx_size 192.6
SIZE2_median_approx_size 193.0
SIZE2_5Per_approx_size 188.0
SIZE2_95Per_approx_size 197.0
SIZE2_Av_max_size 195.7
SIZE2_median_max_size 196.0
SIZE2_5Per_max_size 191.0
SIZE2_95Per_max_size 199.0
SIZE2_Av_min_size 183.4
SIZE2_median_min_size 183.0
SIZE2_5Per_min_size 179.0
SIZE2_95Per_min_size 188.0
SIZE2_Av_approx_size_moredp 192.57040000
SIZE2_Av_max_size_moredp 195.70500000
SIZE2_Av_min_size_moredp 183.41900000
SIZE2_approx_opt 1.6
SIZE2_approx_2pc 62.6
SIZE2_approx_min_ratio 0.9585

# stats for all instance types of SIZE3
SIZE3_numStudents 300       
SIZE3_numProjects 180       
SIZE3_numLecturers 120       
SIZE3_numInstances 10000     
SIZE3_approx_NumTimeout 0         
SIZE3_max_NumTimeout 0         
SIZE3_min_NumTimeout 0         
SIZE3_Av_approx_duration_total_ms 56.6
SIZE3_median_approx_duration_total_ms 55.0
SIZE3_5Per_approx_duration_total_ms 51.0
SIZE3_95Per_approx_duration_total_ms 66.0
SIZE3_Av_max_duration_total_ms 313.4
SIZE3_median_max_duration_total_ms 276.0
SIZE3_5Per_max_duration_total_ms 222.0
SIZE3_95Per_max_duration_total_ms 495.0
SIZE3_Av_min_duration_total_ms 346.4
SIZE3_median_min_duration_total_ms 302.0
SIZE3_5Per_min_duration_total_ms 230.0
SIZE3_95Per_min_duration_total_ms 580.0
SIZE3_Av_approx_size 288.7
SIZE3_median_approx_size 289.0
SIZE3_5Per_approx_size 283.0
SIZE3_95Per_approx_size 294.0
SIZE3_Av_max_size 293.7
SIZE3_median_max_size 294.0
SIZE3_5Per_max_size 288.0
SIZE3_95Per_max_size 298.0
SIZE3_Av_min_size 274.9
SIZE3_median_min_size 275.0
SIZE3_5Per_min_size 269.0
SIZE3_95Per_min_size 280.0
SIZE3_Av_approx_size_moredp 288.72580000
SIZE3_Av_max_size_moredp 293.68590000
SIZE3_Av_min_size_moredp 274.91560000
SIZE3_approx_opt 0.1
SIZE3_approx_2pc 63.7
SIZE3_approx_min_ratio 0.9556

# stats for all instance types of SIZE4
SIZE4_numStudents 400       
SIZE4_numProjects 240       
SIZE4_numLecturers 160       
SIZE4_numInstances 10000     
SIZE4_approx_NumTimeout 0         
SIZE4_max_NumTimeout 0         
SIZE4_min_NumTimeout 0         
SIZE4_Av_approx_duration_total_ms 59.7
SIZE4_median_approx_duration_total_ms 58.0
SIZE4_5Per_approx_duration_total_ms 54.0
SIZE4_95Per_approx_duration_total_ms 69.0
SIZE4_Av_max_duration_total_ms 429.3
SIZE4_median_max_duration_total_ms 370.0
SIZE4_5Per_max_duration_total_ms 286.0
SIZE4_95Per_max_duration_total_ms 710.0
SIZE4_Av_min_duration_total_ms 488.7
SIZE4_median_min_duration_total_ms 408.0
SIZE4_5Per_min_duration_total_ms 299.0
SIZE4_95Per_min_duration_total_ms 842.0
SIZE4_Av_approx_size 384.9
SIZE4_median_approx_size 385.0
SIZE4_5Per_approx_size 379.0
SIZE4_95Per_approx_size 391.0
SIZE4_Av_max_size 391.7
SIZE4_median_max_size 392.0
SIZE4_5Per_max_size 386.0
SIZE4_95Per_max_size 397.0
SIZE4_Av_min_size 366.4
SIZE4_median_min_size 366.0
SIZE4_5Per_min_size 360.0
SIZE4_95Per_min_size 373.0
SIZE4_Av_approx_size_moredp 384.91400000
SIZE4_Av_max_size_moredp 391.68960000
SIZE4_Av_min_size_moredp 366.36340000
SIZE4_approx_opt 0.0
SIZE4_approx_2pc 65.6
SIZE4_approx_min_ratio 0.9644

# stats for all instance types of SIZE5
SIZE5_numStudents 500       
SIZE5_numProjects 300       
SIZE5_numLecturers 200       
SIZE5_numInstances 10000     
SIZE5_approx_NumTimeout 0         
SIZE5_max_NumTimeout 0         
SIZE5_min_NumTimeout 0         
SIZE5_Av_approx_duration_total_ms 62.8
SIZE5_median_approx_duration_total_ms 61.0
SIZE5_5Per_approx_duration_total_ms 56.0
SIZE5_95Per_approx_duration_total_ms 73.0
SIZE5_Av_max_duration_total_ms 555.6
SIZE5_median_max_duration_total_ms 477.0
SIZE5_5Per_max_duration_total_ms 354.0
SIZE5_95Per_max_duration_total_ms 939.0
SIZE5_Av_min_duration_total_ms 660.3
SIZE5_median_min_duration_total_ms 527.0
SIZE5_5Per_min_duration_total_ms 371.0
SIZE5_95Per_min_duration_total_ms 1198.1
SIZE5_Av_approx_size 481.0
SIZE5_median_approx_size 481.0
SIZE5_5Per_approx_size 474.0
SIZE5_95Per_approx_size 488.0
SIZE5_Av_max_size 489.6
SIZE5_median_max_size 490.0
SIZE5_5Per_max_size 483.0
SIZE5_95Per_max_size 496.0
SIZE5_Av_min_size 457.7
SIZE5_median_min_size 458.0
SIZE5_5Per_min_size 450.0
SIZE5_95Per_min_size 465.0
SIZE5_Av_approx_size_moredp 480.98100000
SIZE5_Av_max_size_moredp 489.59910000
SIZE5_Av_min_size_moredp 457.69580000
SIZE5_approx_opt 0.0
SIZE5_approx_2pc 66.5
SIZE5_approx_min_ratio 0.9654

# stats for all instance types of SIZE6
SIZE6_numStudents 600       
SIZE6_numProjects 360       
SIZE6_numLecturers 240       
SIZE6_numInstances 10000     
SIZE6_approx_NumTimeout 0         
SIZE6_max_NumTimeout 0         
SIZE6_min_NumTimeout 0         
SIZE6_Av_approx_duration_total_ms 66.4
SIZE6_median_approx_duration_total_ms 65.0
SIZE6_5Per_approx_duration_total_ms 60.0
SIZE6_95Per_approx_duration_total_ms 78.0
SIZE6_Av_max_duration_total_ms 713.0
SIZE6_median_max_duration_total_ms 597.0
SIZE6_5Per_max_duration_total_ms 429.0
SIZE6_95Per_max_duration_total_ms 1202.0
SIZE6_Av_min_duration_total_ms 862.3
SIZE6_median_min_duration_total_ms 655.0
SIZE6_5Per_min_duration_total_ms 450.0
SIZE6_95Per_min_duration_total_ms 1843.1
SIZE6_Av_approx_size 577.2
SIZE6_median_approx_size 577.0
SIZE6_5Per_approx_size 570.0
SIZE6_95Per_approx_size 585.0
SIZE6_Av_max_size 587.7
SIZE6_median_max_size 588.0
SIZE6_5Per_max_size 580.0
SIZE6_95Per_max_size 594.0
SIZE6_Av_min_size 549.3
SIZE6_median_min_size 549.0
SIZE6_5Per_min_size 541.0
SIZE6_95Per_min_size 557.0
SIZE6_Av_approx_size_moredp 577.23420000
SIZE6_Av_max_size_moredp 587.72750000
SIZE6_Av_min_size_moredp 549.27720000
SIZE6_approx_opt 0.0
SIZE6_approx_2pc 66.8
SIZE6_approx_min_ratio 0.9641

# stats for all instance types of SIZE7
SIZE7_numStudents 700       
SIZE7_numProjects 420       
SIZE7_numLecturers 280       
SIZE7_numInstances 10000     
SIZE7_approx_NumTimeout 0         
SIZE7_max_NumTimeout 0         
SIZE7_min_NumTimeout 0         
SIZE7_Av_approx_duration_total_ms 69.8
SIZE7_median_approx_duration_total_ms 68.0
SIZE7_5Per_approx_duration_total_ms 63.0
SIZE7_95Per_approx_duration_total_ms 83.0
SIZE7_Av_max_duration_total_ms 900.6
SIZE7_median_max_duration_total_ms 735.0
SIZE7_5Per_max_duration_total_ms 513.0
SIZE7_95Per_max_duration_total_ms 1589.1
SIZE7_Av_min_duration_total_ms 1127.8
SIZE7_median_min_duration_total_ms 810.0
SIZE7_5Per_min_duration_total_ms 537.0
SIZE7_95Per_min_duration_total_ms 2899.5
SIZE7_Av_approx_size 673.3
SIZE7_median_approx_size 673.0
SIZE7_5Per_approx_size 665.0
SIZE7_95Per_approx_size 681.0
SIZE7_Av_max_size 685.7
SIZE7_median_max_size 686.0
SIZE7_5Per_max_size 678.0
SIZE7_95Per_max_size 693.0
SIZE7_Av_min_size 640.5
SIZE7_median_min_size 641.0
SIZE7_5Per_min_size 632.0
SIZE7_95Per_min_size 649.0
SIZE7_Av_approx_size_moredp 673.27000000
SIZE7_Av_max_size_moredp 685.71540000
SIZE7_Av_min_size_moredp 640.48770000
SIZE7_approx_opt 0.0
SIZE7_approx_2pc 65.4
SIZE7_approx_min_ratio 0.9679

# stats for all instance types of SIZE8
SIZE8_numStudents 800       
SIZE8_numProjects 480       
SIZE8_numLecturers 320       
SIZE8_numInstances 10000     
SIZE8_approx_NumTimeout 0         
SIZE8_max_NumTimeout 0         
SIZE8_min_NumTimeout 0         
SIZE8_Av_approx_duration_total_ms 73.0
SIZE8_median_approx_duration_total_ms 71.0
SIZE8_5Per_approx_duration_total_ms 66.0
SIZE8_95Per_approx_duration_total_ms 85.0
SIZE8_Av_max_duration_total_ms 1098.2
SIZE8_median_max_duration_total_ms 879.0
SIZE8_5Per_max_duration_total_ms 595.0
SIZE8_95Per_max_duration_total_ms 2005.0
SIZE8_Av_min_duration_total_ms 1437.3
SIZE8_median_min_duration_total_ms 967.5
SIZE8_5Per_min_duration_total_ms 628.0
SIZE8_95Per_min_duration_total_ms 4428.0
SIZE8_Av_approx_size 769.5
SIZE8_median_approx_size 770.0
SIZE8_5Per_approx_size 761.0
SIZE8_95Per_approx_size 778.0
SIZE8_Av_max_size 783.8
SIZE8_median_max_size 784.0
SIZE8_5Per_max_size 775.0
SIZE8_95Per_max_size 791.0
SIZE8_Av_min_size 732.0
SIZE8_median_min_size 732.0
SIZE8_5Per_min_size 723.0
SIZE8_95Per_min_size 741.0
SIZE8_Av_approx_size_moredp 769.48790000
SIZE8_Av_max_size_moredp 783.76250000
SIZE8_Av_min_size_moredp 732.03530000
SIZE8_approx_opt 0.0
SIZE8_approx_2pc 67.4
SIZE8_approx_min_ratio 0.9684

# stats for all instance types of SIZE9
SIZE9_numStudents 900       
SIZE9_numProjects 540       
SIZE9_numLecturers 360       
SIZE9_numInstances 10000     
SIZE9_approx_NumTimeout 0         
SIZE9_max_NumTimeout 0         
SIZE9_min_NumTimeout 0         
SIZE9_Av_approx_duration_total_ms 76.5
SIZE9_median_approx_duration_total_ms 75.0
SIZE9_5Per_approx_duration_total_ms 70.0
SIZE9_95Per_approx_duration_total_ms 90.0
SIZE9_Av_max_duration_total_ms 1343.9
SIZE9_median_max_duration_total_ms 1035.0
SIZE9_5Per_max_duration_total_ms 685.0
SIZE9_95Per_max_duration_total_ms 2660.0
SIZE9_Av_min_duration_total_ms 1784.3
SIZE9_median_min_duration_total_ms 1147.0
SIZE9_5Per_min_duration_total_ms 718.0
SIZE9_95Per_min_duration_total_ms 5846.2
SIZE9_Av_approx_size 865.6
SIZE9_median_approx_size 866.0
SIZE9_5Per_approx_size 856.0
SIZE9_95Per_approx_size 875.0
SIZE9_Av_max_size 881.7
SIZE9_median_max_size 882.0
SIZE9_5Per_max_size 873.0
SIZE9_95Per_max_size 890.0
SIZE9_Av_min_size 823.4
SIZE9_median_min_size 823.0
SIZE9_5Per_min_size 813.0
SIZE9_95Per_min_size 833.0
SIZE9_Av_approx_size_moredp 865.62850000
SIZE9_Av_max_size_moredp 881.72840000
SIZE9_Av_min_size_moredp 823.39940000
SIZE9_approx_opt 0.0
SIZE9_approx_2pc 68.6
SIZE9_approx_min_ratio 0.9653

# stats for all instance types of TIES1
TIES1_numStudents 300       
TIES1_numProjects 250       
TIES1_numLecturers 120       
TIES1_numInstances 10000     
TIES1_approx_NumTimeout 0         
TIES1_max_NumTimeout 0         
TIES1_min_NumTimeout 0         
TIES1_Av_approx_duration_total_ms 59.2
TIES1_median_approx_duration_total_ms 58.0
TIES1_5Per_approx_duration_total_ms 51.0
TIES1_95Per_approx_duration_total_ms 73.0
TIES1_Av_max_duration_total_ms 186.9
TIES1_median_max_duration_total_ms 184.0
TIES1_5Per_max_duration_total_ms 171.0
TIES1_95Per_max_duration_total_ms 212.0
TIES1_Av_min_duration_total_ms 184.0
TIES1_median_min_duration_total_ms 181.0
TIES1_5Per_min_duration_total_ms 169.0
TIES1_95Per_min_duration_total_ms 209.0
TIES1_Av_approx_size 284.0
TIES1_median_approx_size 284.0
TIES1_5Per_approx_size 278.0
TIES1_95Per_approx_size 290.0
TIES1_Av_max_size 284.0
TIES1_median_max_size 284.0
TIES1_5Per_max_size 278.0
TIES1_95Per_max_size 290.0
TIES1_Av_min_size 284.0
TIES1_median_min_size 284.0
TIES1_5Per_min_size 278.0
TIES1_95Per_min_size 290.0
TIES1_Av_approx_size_moredp 283.97110000
TIES1_Av_max_size_moredp 283.97110000
TIES1_Av_min_size_moredp 283.97110000
TIES1_approx_opt 100.0
TIES1_approx_2pc 100.0
TIES1_approx_min_ratio 1.0000

# stats for all instance types of TIES10
TIES10_numStudents 300       
TIES10_numProjects 250       
TIES10_numLecturers 120       
TIES10_numInstances 10000     
TIES10_approx_NumTimeout 0         
TIES10_max_NumTimeout 0         
TIES10_min_NumTimeout 0         
TIES10_Av_approx_duration_total_ms 59.6
TIES10_median_approx_duration_total_ms 58.0
TIES10_5Per_approx_duration_total_ms 52.0
TIES10_95Per_approx_duration_total_ms 74.0
TIES10_Av_max_duration_total_ms 409.1
TIES10_median_max_duration_total_ms 313.0
TIES10_5Per_max_duration_total_ms 259.0
TIES10_95Per_max_duration_total_ms 771.0
TIES10_Av_min_duration_total_ms 2903.4
TIES10_median_min_duration_total_ms 1568.5
TIES10_5Per_min_duration_total_ms 506.0
TIES10_95Per_min_duration_total_ms 8588.2
TIES10_Av_approx_size 293.7
TIES10_median_approx_size 294.0
TIES10_5Per_approx_size 289.0
TIES10_95Per_approx_size 298.0
TIES10_Av_max_size 299.1
TIES10_median_max_size 299.0
TIES10_5Per_max_size 297.0
TIES10_95Per_max_size 300.0
TIES10_Av_min_size 258.9
TIES10_median_min_size 259.0
TIES10_5Per_min_size 253.0
TIES10_95Per_min_size 265.0
TIES10_Av_approx_size_moredp 293.72810000
TIES10_Av_max_size_moredp 299.07450000
TIES10_Av_min_size_moredp 258.88000000
TIES10_approx_opt 0.5
TIES10_approx_2pc 61.9
TIES10_approx_min_ratio 0.9529

# stats for all instance types of TIES11
TIES11_numStudents 300       
TIES11_numProjects 250       
TIES11_numLecturers 120       
TIES11_numInstances 10000     
TIES11_approx_NumTimeout 0         
TIES11_max_NumTimeout 0         
TIES11_min_NumTimeout 0         
TIES11_Av_approx_duration_total_ms 60.4
TIES11_median_approx_duration_total_ms 59.0
TIES11_5Per_approx_duration_total_ms 52.0
TIES11_95Per_approx_duration_total_ms 75.0
TIES11_Av_max_duration_total_ms 377.4
TIES11_median_max_duration_total_ms 312.0
TIES11_5Per_max_duration_total_ms 265.0
TIES11_95Per_max_duration_total_ms 690.0
TIES11_Av_min_duration_total_ms 5756.9
TIES11_median_min_duration_total_ms 5146.5
TIES11_5Per_min_duration_total_ms 854.0
TIES11_95Per_min_duration_total_ms 13361.0
TIES11_Av_approx_size 294.8
TIES11_median_approx_size 295.0
TIES11_5Per_approx_size 291.0
TIES11_95Per_approx_size 298.0
TIES11_Av_max_size 299.5
TIES11_median_max_size 300.0
TIES11_5Per_max_size 298.0
TIES11_95Per_max_size 300.0
TIES11_Av_min_size 254.8
TIES11_median_min_size 255.0
TIES11_5Per_min_size 249.0
TIES11_95Per_min_size 261.0
TIES11_Av_approx_size_moredp 294.76770000
TIES11_Av_max_size_moredp 299.50200000
TIES11_Av_min_size_moredp 254.76050000
TIES11_approx_opt 1.0
TIES11_approx_2pc 74.2
TIES11_approx_min_ratio 0.9467

# stats for all instance types of TIES2
TIES2_numStudents 300       
TIES2_numProjects 250       
TIES2_numLecturers 120       
TIES2_numInstances 10000     
TIES2_approx_NumTimeout 0         
TIES2_max_NumTimeout 0         
TIES2_min_NumTimeout 0         
TIES2_Av_approx_duration_total_ms 61.2
TIES2_median_approx_duration_total_ms 60.0
TIES2_5Per_approx_duration_total_ms 52.0
TIES2_95Per_approx_duration_total_ms 76.0
TIES2_Av_max_duration_total_ms 194.7
TIES2_median_max_duration_total_ms 192.0
TIES2_5Per_max_duration_total_ms 176.0
TIES2_95Per_max_duration_total_ms 221.0
TIES2_Av_min_duration_total_ms 192.4
TIES2_median_min_duration_total_ms 190.0
TIES2_5Per_min_duration_total_ms 175.0
TIES2_95Per_min_duration_total_ms 219.0
TIES2_Av_approx_size 284.9
TIES2_median_approx_size 285.0
TIES2_5Per_approx_size 279.0
TIES2_95Per_approx_size 290.0
TIES2_Av_max_size 285.8
TIES2_median_max_size 286.0
TIES2_5Per_max_size 280.0
TIES2_95Per_max_size 291.0
TIES2_Av_min_size 282.0
TIES2_median_min_size 282.0
TIES2_5Per_min_size 276.0
TIES2_95Per_min_size 288.0
TIES2_Av_approx_size_moredp 284.90410000
TIES2_Av_max_size_moredp 285.83190000
TIES2_Av_min_size_moredp 281.99090000
TIES2_approx_opt 38.0
TIES2_approx_2pc 100.0
TIES2_approx_min_ratio 0.9792

# stats for all instance types of TIES3
TIES3_numStudents 300       
TIES3_numProjects 250       
TIES3_numLecturers 120       
TIES3_numInstances 10000     
TIES3_approx_NumTimeout 0         
TIES3_max_NumTimeout 0         
TIES3_min_NumTimeout 0         
TIES3_Av_approx_duration_total_ms 61.7
TIES3_median_approx_duration_total_ms 60.0
TIES3_5Per_approx_duration_total_ms 53.0
TIES3_95Per_approx_duration_total_ms 77.0
TIES3_Av_max_duration_total_ms 203.1
TIES3_median_max_duration_total_ms 200.0
TIES3_5Per_max_duration_total_ms 183.0
TIES3_95Per_max_duration_total_ms 231.0
TIES3_Av_min_duration_total_ms 201.0
TIES3_median_min_duration_total_ms 198.0
TIES3_5Per_min_duration_total_ms 182.0
TIES3_95Per_min_duration_total_ms 229.0
TIES3_Av_approx_size 285.9
TIES3_median_approx_size 286.0
TIES3_5Per_approx_size 280.0
TIES3_95Per_approx_size 291.0
TIES3_Av_max_size 287.9
TIES3_median_max_size 288.0
TIES3_5Per_max_size 282.0
TIES3_95Per_max_size 293.0
TIES3_Av_min_size 279.9
TIES3_median_min_size 280.0
TIES3_5Per_min_size 274.0
TIES3_95Per_min_size 286.0
TIES3_Av_approx_size_moredp 285.93810000
TIES3_Av_max_size_moredp 287.86100000
TIES3_Av_min_size_moredp 279.85320000
TIES3_approx_opt 12.1
TIES3_approx_2pc 99.3
TIES3_approx_min_ratio 0.9722

# stats for all instance types of TIES4
TIES4_numStudents 300       
TIES4_numProjects 250       
TIES4_numLecturers 120       
TIES4_numInstances 10000     
TIES4_approx_NumTimeout 0         
TIES4_max_NumTimeout 0         
TIES4_min_NumTimeout 0         
TIES4_Av_approx_duration_total_ms 62.3
TIES4_median_approx_duration_total_ms 61.0
TIES4_5Per_approx_duration_total_ms 53.0
TIES4_95Per_approx_duration_total_ms 78.0
TIES4_Av_max_duration_total_ms 214.5
TIES4_median_max_duration_total_ms 212.0
TIES4_5Per_max_duration_total_ms 191.0
TIES4_95Per_max_duration_total_ms 246.0
TIES4_Av_min_duration_total_ms 213.3
TIES4_median_min_duration_total_ms 210.5
TIES4_5Per_min_duration_total_ms 190.0
TIES4_95Per_min_duration_total_ms 245.0
TIES4_Av_approx_size 287.0
TIES4_median_approx_size 287.0
TIES4_5Per_approx_size 281.0
TIES4_95Per_approx_size 292.0
TIES4_Av_max_size 289.9
TIES4_median_max_size 290.0
TIES4_5Per_max_size 284.0
TIES4_95Per_max_size 295.0
TIES4_Av_min_size 277.6
TIES4_median_min_size 278.0
TIES4_5Per_min_size 272.0
TIES4_95Per_min_size 283.0
TIES4_Av_approx_size_moredp 287.04310000
TIES4_Av_max_size_moredp 289.94570000
TIES4_Av_min_size_moredp 277.64280000
TIES4_approx_opt 3.4
TIES4_approx_2pc 95.2
TIES4_approx_min_ratio 0.9655

# stats for all instance types of TIES5
TIES5_numStudents 300       
TIES5_numProjects 250       
TIES5_numLecturers 120       
TIES5_numInstances 10000     
TIES5_approx_NumTimeout 0         
TIES5_max_NumTimeout 0         
TIES5_min_NumTimeout 0         
TIES5_Av_approx_duration_total_ms 62.9
TIES5_median_approx_duration_total_ms 61.0
TIES5_5Per_approx_duration_total_ms 53.0
TIES5_95Per_approx_duration_total_ms 79.0
TIES5_Av_max_duration_total_ms 231.0
TIES5_median_max_duration_total_ms 226.0
TIES5_5Per_max_duration_total_ms 201.0
TIES5_95Per_max_duration_total_ms 274.0
TIES5_Av_min_duration_total_ms 234.3
TIES5_median_min_duration_total_ms 229.0
TIES5_5Per_min_duration_total_ms 202.0
TIES5_95Per_min_duration_total_ms 283.0
TIES5_Av_approx_size 288.0
TIES5_median_approx_size 288.0
TIES5_5Per_approx_size 282.0
TIES5_95Per_approx_size 293.0
TIES5_Av_max_size 291.9
TIES5_median_max_size 292.0
TIES5_5Per_max_size 287.0
TIES5_95Per_max_size 297.0
TIES5_Av_min_size 275.1
TIES5_median_min_size 275.0
TIES5_5Per_min_size 269.0
TIES5_95Per_min_size 281.0
TIES5_Av_approx_size_moredp 287.98710000
TIES5_Av_max_size_moredp 291.94120000
TIES5_Av_min_size_moredp 275.07700000
TIES5_approx_opt 1.0
TIES5_approx_2pc 82.5
TIES5_approx_min_ratio 0.9626

# stats for all instance types of TIES6
TIES6_numStudents 300       
TIES6_numProjects 250       
TIES6_numLecturers 120       
TIES6_numInstances 10000     
TIES6_approx_NumTimeout 0         
TIES6_max_NumTimeout 0         
TIES6_min_NumTimeout 0         
TIES6_Av_approx_duration_total_ms 64.2
TIES6_median_approx_duration_total_ms 62.0
TIES6_5Per_approx_duration_total_ms 54.0
TIES6_95Per_approx_duration_total_ms 80.0
TIES6_Av_max_duration_total_ms 260.6
TIES6_median_max_duration_total_ms 248.0
TIES6_5Per_max_duration_total_ms 214.0
TIES6_95Per_max_duration_total_ms 347.0
TIES6_Av_min_duration_total_ms 274.2
TIES6_median_min_duration_total_ms 260.0
TIES6_5Per_min_duration_total_ms 219.0
TIES6_95Per_min_duration_total_ms 375.0
TIES6_Av_approx_size 289.2
TIES6_median_approx_size 289.0
TIES6_5Per_approx_size 284.0
TIES6_95Per_approx_size 294.0
TIES6_Av_max_size 294.0
TIES6_median_max_size 294.0
TIES6_5Per_max_size 289.0
TIES6_95Per_max_size 298.0
TIES6_Av_min_size 272.4
TIES6_median_min_size 272.0
TIES6_5Per_min_size 266.0
TIES6_95Per_min_size 278.0
TIES6_Av_approx_size_moredp 289.18890000
TIES6_Av_max_size_moredp 293.97470000
TIES6_Av_min_size_moredp 272.37670000
TIES6_approx_opt 0.4
TIES6_approx_2pc 66.7
TIES6_approx_min_ratio 0.9558

# stats for all instance types of TIES7
TIES7_numStudents 300       
TIES7_numProjects 250       
TIES7_numLecturers 120       
TIES7_numInstances 10000     
TIES7_approx_NumTimeout 0         
TIES7_max_NumTimeout 0         
TIES7_min_NumTimeout 0         
TIES7_Av_approx_duration_total_ms 64.3
TIES7_median_approx_duration_total_ms 62.0
TIES7_5Per_approx_duration_total_ms 54.0
TIES7_95Per_approx_duration_total_ms 81.0
TIES7_Av_max_duration_total_ms 311.3
TIES7_median_max_duration_total_ms 276.0
TIES7_5Per_max_duration_total_ms 228.0
TIES7_95Per_max_duration_total_ms 483.0
TIES7_Av_min_duration_total_ms 358.3
TIES7_median_min_duration_total_ms 317.0
TIES7_5Per_min_duration_total_ms 243.0
TIES7_95Per_min_duration_total_ms 584.0
TIES7_Av_approx_size 290.3
TIES7_median_approx_size 290.0
TIES7_5Per_approx_size 285.0
TIES7_95Per_approx_size 295.0
TIES7_Av_max_size 295.7
TIES7_median_max_size 296.0
TIES7_5Per_max_size 291.0
TIES7_95Per_max_size 299.0
TIES7_Av_min_size 269.4
TIES7_median_min_size 269.0
TIES7_5Per_min_size 263.0
TIES7_95Per_min_size 275.0
TIES7_Av_approx_size_moredp 290.26930000
TIES7_Av_max_size_moredp 295.71970000
TIES7_Av_min_size_moredp 269.41750000
TIES7_approx_opt 0.2
TIES7_approx_2pc 52.9
TIES7_approx_min_ratio 0.9486

# stats for all instance types of TIES8
TIES8_numStudents 300       
TIES8_numProjects 250       
TIES8_numLecturers 120       
TIES8_numInstances 10000     
TIES8_approx_NumTimeout 0         
TIES8_max_NumTimeout 0         
TIES8_min_NumTimeout 0         
TIES8_Av_approx_duration_total_ms 64.2
TIES8_median_approx_duration_total_ms 62.0
TIES8_5Per_approx_duration_total_ms 54.0
TIES8_95Per_approx_duration_total_ms 81.0
TIES8_Av_max_duration_total_ms 380.7
TIES8_median_max_duration_total_ms 302.0
TIES8_5Per_max_duration_total_ms 241.0
TIES8_95Per_max_duration_total_ms 684.1
TIES8_Av_min_duration_total_ms 577.3
TIES8_median_min_duration_total_ms 434.0
TIES8_5Per_min_duration_total_ms 283.0
TIES8_95Per_min_duration_total_ms 1196.1
TIES8_Av_approx_size 291.4
TIES8_median_approx_size 292.0
TIES8_5Per_approx_size 286.0
TIES8_95Per_approx_size 296.0
TIES8_Av_max_size 297.2
TIES8_median_max_size 298.0
TIES8_5Per_max_size 294.0
TIES8_95Per_max_size 300.0
TIES8_Av_min_size 266.2
TIES8_median_min_size 266.0
TIES8_5Per_min_size 260.0
TIES8_95Per_min_size 272.0
TIES8_Av_approx_size_moredp 291.37040000
TIES8_Av_max_size_moredp 297.21620000
TIES8_Av_min_size_moredp 266.20100000
TIES8_approx_opt 0.2
TIES8_approx_2pc 46.4
TIES8_approx_min_ratio 0.9527

# stats for all instance types of TIES9
TIES9_numStudents 300       
TIES9_numProjects 250       
TIES9_numLecturers 120       
TIES9_numInstances 10000     
TIES9_approx_NumTimeout 0         
TIES9_max_NumTimeout 0         
TIES9_min_NumTimeout 0         
TIES9_Av_approx_duration_total_ms 65.2
TIES9_median_approx_duration_total_ms 63.0
TIES9_5Per_approx_duration_total_ms 55.0
TIES9_95Per_approx_duration_total_ms 82.0
TIES9_Av_max_duration_total_ms 427.5
TIES9_median_max_duration_total_ms 315.0
TIES9_5Per_max_duration_total_ms 251.0
TIES9_95Per_max_duration_total_ms 817.0
TIES9_Av_min_duration_total_ms 1234.1
TIES9_median_min_duration_total_ms 699.0
TIES9_5Per_min_duration_total_ms 358.0
TIES9_95Per_min_duration_total_ms 4470.2
TIES9_Av_approx_size 292.5
TIES9_median_approx_size 293.0
TIES9_5Per_approx_size 288.0
TIES9_95Per_approx_size 297.0
TIES9_Av_max_size 298.3
TIES9_median_max_size 299.0
TIES9_5Per_max_size 296.0
TIES9_95Per_max_size 300.0
TIES9_Av_min_size 262.7
TIES9_median_min_size 263.0
TIES9_5Per_min_size 257.0
TIES9_95Per_min_size 269.0
TIES9_Av_approx_size_moredp 292.51830000
TIES9_Av_max_size_moredp 298.33960000
TIES9_Av_min_size_moredp 262.67000000
TIES9_approx_opt 0.2
TIES9_approx_2pc 50.4
TIES9_approx_min_ratio 0.9467


==> tables/correctness.txt <==
Correctness runthrough conducted at: 2020-03-03 14:20

# experiment: PREF1	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: PREF6	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: TIES5	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: TIES2	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: PREF8	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: SIZE4	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: SIZE3	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: PREF9	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: TIES3	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: TIES4	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: PREF7	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: SIZE2	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: SIZE5	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: SCAL2	totalChecked: 10	total_approx_timeout: 0	total_stableMax_timeout: 1	total_stableMin_timeout: 0	totalPassed: 10	totalFailed: 0	
# experiment: SCAL5	totalChecked: 10	total_approx_timeout: 0	total_stableMax_timeout: 10	total_stableMin_timeout: 3	totalPassed: 10	totalFailed: 0	
# experiment: SCAL4	totalChecked: 10	total_approx_timeout: 0	total_stableMax_timeout: 10	total_stableMin_timeout: 3	totalPassed: 10	totalFailed: 0	
# experiment: SCAL3	totalChecked: 10	total_approx_timeout: 0	total_stableMax_timeout: 10	total_stableMin_timeout: 0	totalPassed: 10	totalFailed: 0	
# experiment: SCALP4	totalChecked: 10	total_approx_timeout: 0	total_stableMax_timeout: 9	total_stableMin_timeout: 10	totalPassed: 10	totalFailed: 0	
# experiment: SCALP3	totalChecked: 10	total_approx_timeout: 0	total_stableMax_timeout: 7	total_stableMin_timeout: 10	totalPassed: 10	totalFailed: 0	
# experiment: SIZE10	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: SCALP2	totalChecked: 10	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 9	totalPassed: 10	totalFailed: 0	
# experiment: SCALP5	totalChecked: 10	total_approx_timeout: 0	total_stableMax_timeout: 10	total_stableMin_timeout: 10	totalPassed: 10	totalFailed: 0	
# experiment: SIZE7	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: SIZE9	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: PREF5	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: TIES8	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: PREF2	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: TIES1	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: TIES6	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: SIZE8	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: SIZE6	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: SIZE1	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: TIES7	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: PREF3	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: TIES9	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: PREF4	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: SCAL1	totalChecked: 10	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10	totalFailed: 0	
# experiment: SCALP6	totalChecked: 10	total_approx_timeout: 0	total_stableMax_timeout: 10	total_stableMin_timeout: 10	totalPassed: 10	totalFailed: 0	
# experiment: SCALP1	totalChecked: 10	total_approx_timeout: 0	total_stableMax_timeout: 1	total_stableMin_timeout: 10	totalPassed: 10	totalFailed: 0	
# experiment: TIES10	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: PREF10	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	
# experiment: TIES11	totalChecked: 10000	total_approx_timeout: 0	total_stableMax_timeout: 0	total_stableMin_timeout: 0	totalPassed: 10000	totalFailed: 0	


# fails: 


==> tables/latex_paper_tablesSCAL.txt <==
 \centerline{\begin{tabular}{ R{1.5cm} | R{1.8cm} R{1.8cm} R{1.8cm} R{2cm} R{1.3cm} R{1.3cm} R{1.3cm} R{1.6cm} R{2cm} R{1.3cm} R{1.3cm} }\hline\hline &  &  & & \multicolumn{5}{c}{Mean size} & \multicolumn{3}{c}{Mean time (ms)}\\ 
Case & Minimum A/Max  & \% A=Max  & \% A$\geq 0.98 $Max  & A & Min & Max & A/Max & Min/Max & A & Min & Max \\ 
\hline SCAL1 & $0.9797$ & $0.0$ & $90.0$ & $9619.6$ & $9140.3$ & $9803.5$ & $0.981$ & $0.932$ & $1393.8$ & $127980.3$ & $227764.3$ \\ 
 SCAL2 & $0.9792$ & $0.0$ & $66.7$ & $19240.0$ & $18286.5$ & $19617.1$ & $0.981$ & $0.932$ & $5356.7$ & $353272.3$ & $1166441.0$ \\ 
 SCAL3 & $1.0000$ & $-1.0$ & $-1.0$ & $28836.0$ & $27414.4$ & $-1.0$ & $-1.0$ & $-1.0$ & $13095.3$ & $785421.2$ & $1800000.0$ \\ 
 SCAL4 & $1.0000$ & $-1.0$ & $-1.0$ & $38463.6$ & $36576.7$ & $-1.0$ & $-1.0$ & $-1.0$ & $18883.5$ & $1283453.5$ & $1800000.0$ \\ 
 SCAL5 & $1.0000$ & $-1.0$ & $-1.0$ & $48074.2$ & $45694.3$ & $-1.0$ & $-1.0$ & $-1.0$ & $20993.0$ & $1455410.1$ & $1800000.0$ \\ 
 \hline\hline \end{tabular}} 

==> tables/latex_paper_tablesSCALP.txt <==
 \centerline{\begin{tabular}{ R{1.5cm} | R{1.8cm} R{1.8cm} R{1.8cm} R{2cm} R{1.3cm} R{1.3cm} R{1.3cm} R{1.6cm} R{2cm} R{1.3cm} R{1.3cm} }\hline\hline &  &  & & \multicolumn{5}{c}{Mean size} & \multicolumn{3}{c}{Mean time (ms)}\\ 
Case & Minimum A/Max  & \% A=Max  & \% A$\geq 0.98 $Max  & A & Min & Max & A/Max & Min/Max & A & Min & Max \\ 
\hline SCALP1 & $1.0000$ & $100.0$ & $100.0$ & $500.0$ & $-1.0$ & $500.0$ & $1.000$ & $-0.002$ & $193.3$ & $1800000.0$ & $264818.6$ \\ 
 SCALP2 & $1.0000$ & $100.0$ & $100.0$ & $500.0$ & $500.0$ & $500.0$ & $1.000$ & $1.000$ & $189.4$ & $1762884.4$ & $631225.2$ \\ 
 SCALP3 & $1.0000$ & $100.0$ & $100.0$ & $500.0$ & $-1.0$ & $500.0$ & $1.000$ & $-0.002$ & $196.6$ & $1800000.0$ & $1524675.3$ \\ 
 SCALP4 & $1.0000$ & $100.0$ & $100.0$ & $500.0$ & $-1.0$ & $500.0$ & $1.000$ & $-0.002$ & $248.5$ & $1800000.0$ & $1779420.1$ \\ 
 SCALP5 & $1.0000$ & $-1.0$ & $-1.0$ & $500.0$ & $-1.0$ & $-1.0$ & $-1.0$ & $-1.0$ & $283.7$ & $1800000.0$ & $1800000.0$ \\ 
 SCALP6 & $1.0000$ & $-1.0$ & $-1.0$ & $500.0$ & $-1.0$ & $-1.0$ & $-1.0$ & $-1.0$ & $288.4$ & $1800000.0$ & $1800000.0$ \\ 
 \hline\hline \end{tabular}} 

==> tables/latex_paper_tables_sizesSCAL.txt <==
 \centerline{\begin{tabular}{ R{1.5cm} | R{1.3cm} R{1.3cm} R{1.3cm} R{2cm} R{1.3cm} R{1.3cm} R{2cm} R{1.3cm} R{1.3cm} }\hline\hline & \multicolumn{3}{c}{Approx} &  \multicolumn{3}{c}{Minimum}  &  \multicolumn{3}{c}{Maximum} \\ 
Case & Median & $5$th & $95$th & Median & $5$th & $95$th & Median & $5$th & $95$th \\ 
\hline SCAL1 & $9622.5$ & $9577.1$ & $9651.0$ & $9140.0$ & $9116.9$ & $9162.2$ & $9806.5$ & $9773.9$ & $9832.4$ \\ 
 SCAL2 & $19234.0$ & $19205.2$ & $19275.1$ & $18288.5$ & $18246.6$ & $18320.2$ & $19604.0$ & $19592.0$ & $19654.4$ \\ 
 SCAL3 & $28832.0$ & $28794.6$ & $28894.1$ & $27410.0$ & $27391.9$ & $27454.1$ & $-1.0$ & $-1.0$ & $-1.0$ \\ 
 SCAL4 & $38458.5$ & $38411.3$ & $38517.8$ & $36554.0$ & $36524.2$ & $36632.3$ & $-1.0$ & $-1.0$ & $-1.0$ \\ 
 SCAL5 & $48104.5$ & $47980.7$ & $48130.4$ & $45692.0$ & $45616.7$ & $45781.6$ & $-1.0$ & $-1.0$ & $-1.0$ \\ 
 \hline\hline \end{tabular}} 

==> tables/latex_paper_tables_sizesSCALP.txt <==
 \centerline{\begin{tabular}{ R{1.5cm} | R{1.3cm} R{1.3cm} R{1.3cm} R{2cm} R{1.3cm} R{1.3cm} R{2cm} R{1.3cm} R{1.3cm} }\hline\hline & \multicolumn{3}{c}{Approx} &  \multicolumn{3}{c}{Minimum}  &  \multicolumn{3}{c}{Maximum} \\ 
Case & Median & $5$th & $95$th & Median & $5$th & $95$th & Median & $5$th & $95$th \\ 
\hline SCALP1 & $500.0$ & $500.0$ & $500.0$ & $-1.0$ & $-1.0$ & $-1.0$ & $500.0$ & $500.0$ & $500.0$ \\ 
 SCALP2 & $500.0$ & $500.0$ & $500.0$ & $500.0$ & $500.0$ & $500.0$ & $500.0$ & $500.0$ & $500.0$ \\ 
 SCALP3 & $500.0$ & $500.0$ & $500.0$ & $-1.0$ & $-1.0$ & $-1.0$ & $500.0$ & $500.0$ & $500.0$ \\ 
 SCALP4 & $500.0$ & $500.0$ & $500.0$ & $-1.0$ & $-1.0$ & $-1.0$ & $500.0$ & $500.0$ & $500.0$ \\ 
 SCALP5 & $500.0$ & $500.0$ & $500.0$ & $-1.0$ & $-1.0$ & $-1.0$ & $-1.0$ & $-1.0$ & $-1.0$ \\ 
 SCALP6 & $500.0$ & $500.0$ & $500.0$ & $-1.0$ & $-1.0$ & $-1.0$ & $-1.0$ & $-1.0$ & $-1.0$ \\ 
 \hline\hline \end{tabular}} 
